A multilinear Nystr\"om algorithm for low-rank approximation of tensors in Tucker format

The Nystr\"om method offers an effective way to obtain low-rank approximation of SPD matrices, and has been recently extended and analyzed to nonsymmetric matrices (leading to the generalized Nystr\"om method). It is a randomized, single-pass, streamable, cost-effective, and accurate alternative to the randomized SVD, and it facilitates the computation of several matrix low-rank factorizations. In this paper, we take these advancements a step further by introducing a higher-order variant of Nystr\"om's methodology tailored to approximating low-rank tensors in the Tucker format: the multilinear Nystr\"om technique. We show that, by introducing appropriate small modifications in the formulation of the higher-order method, strong stability properties can be obtained. This algorithm retains the key attributes of the generalized Nystr\"om method, positioning it as a viable substitute for the randomized higher-order SVD algorithm.

==> E_3d_hilbert.txt <==
2,0.099595,0.40584,0.32245,0.56163
4,0.0071419,0.074418,0.052983,0.04003
6,0.00032523,0.0010837,0.0053026,0.0052226
8,1.1295e-05,2.8922e-05,0.00014209,0.0004356
10,3.1937e-07,1.0011e-06,1.1676e-06,1.6841e-06
12,7.6163e-09,6.7193e-08,7.4234e-08,1.6866e-07
14,1.5514e-10,7.93e-10,2.6003e-09,4.185e-09
16,2.7481e-12,1.6775e-11,5.1711e-11,1.1967e-11
18,4.3117e-14,3.0773e-13,2.5835e-13,5.6925e-13
20,6.7459e-15,1.8185e-14,1.9732e-14,4.1485e-14
22,5.8411e-15,1.9273e-14,7.3995e-15,2.3657e-14
24,4.7785e-15,8.1844e-15,7.948e-15,2.2805e-14
26,4.2532e-15,6.8369e-15,5.623e-15,1.3084e-14
28,3.8433e-15,6.8388e-15,4.6568e-15,1.3968e-14
30,3.7148e-15,5.2352e-15,4.4324e-15,1.0439e-14
32,3.4318e-15,4.7055e-15,3.5161e-15,8.9519e-15
34,3.4179e-15,4.0627e-15,2.822e-15,7.4791e-15
36,3.4117e-15,3.21e-15,3.2128e-15,6.1024e-15
38,3.3236e-15,3.6935e-15,2.8419e-15,6.0376e-15
40,3.2771e-15,3.5721e-15,2.629e-15,5.6294e-15
42,3.2303e-15,2.798e-15,2.4388e-15,4.8315e-15
44,3.12e-15,2.7754e-15,2.2027e-15,5.314e-15
46,3.0799e-15,2.5216e-15,2.3573e-15,4.7955e-15
48,2.975e-15,2.5747e-15,1.8267e-15,4.5773e-15
50,2.9585e-15,2.1794e-15,1.9457e-15,4.1603e-15
52,2.9034e-15,2.3246e-15,1.988e-15,4.2976e-15
54,2.8543e-15,2.5058e-15,1.8416e-15,4.0158e-15
56,2.8216e-15,1.8603e-15,1.8953e-15,3.731e-15
58,2.8143e-15,1.9603e-15,1.7845e-15,3.2642e-15
60,2.747e-15,2.0348e-15,1.6131e-15,3.1654e-15


==> E_4d_hilbert.txt <==
2,0.041478,0.074971,0.11954,0.12789
4,0.0039727,0.012858,0.017236,0.075811
6,0.00021327,0.0010404,0.00075076,0.0017592
8,8.5213e-06,5.5375e-05,2.2957e-05,3.1688e-05
10,2.7678e-07,3.2875e-06,1.5018e-06,2.5516e-06
12,7.5532e-09,5.952e-08,3.4529e-08,2.9105e-08
14,1.7717e-10,2.3237e-09,3.9003e-09,1.9401e-09
16,3.639e-12,2.9106e-11,5.9986e-11,1.2769e-10
18,3.6371e-13,4.9862e-13,8.488e-13,9.5364e-13
20,2.9054e-13,1.7333e-13,9.9339e-14,6.739e-13
22,2.5041e-13,1.3095e-13,6.6588e-14,2.1507e-13
24,2.295e-13,1.1753e-13,5.1855e-14,1.7803e-13
26,2.1891e-13,8.0033e-14,5.5138e-14,1.272e-13
28,2.1864e-13,6.0824e-14,4.3635e-14,1.3548e-13
30,2.1822e-13,5.2891e-14,3.4477e-14,8.9365e-14
32,2.1492e-13,4.5015e-14,3.226e-14,8.9979e-14
34,2.123e-13,4.1283e-14,2.5495e-14,8.9668e-14
36,2.0965e-13,4.0772e-14,2.4316e-14,7.275e-14
38,2.0846e-13,3.6082e-14,2.6097e-14,6.1304e-14
40,2.0168e-13,3.3575e-14,2.348e-14,6.7926e-14
42,1.9952e-13,3.3251e-14,2.1581e-14,4.8836e-14
44,1.9664e-13,2.9472e-14,1.9101e-14,5.1259e-14
46,1.8846e-13,2.6797e-14,1.7191e-14,4.538e-14
48,1.8568e-13,2.4558e-14,1.8166e-14,4.2534e-14
50,1.8344e-13,2.198e-14,1.338e-14,3.6484e-14
52,1.8076e-13,2.1043e-14,1.4808e-14,4.0093e-14
54,1.7496e-13,1.9696e-14,1.2788e-14,3.2389e-14
56,1.7013e-13,1.8102e-14,1.3981e-14,3.6041e-14
58,1.6927e-13,1.6699e-14,1.1222e-14,2.9007e-14
60,1.6129e-13,1.6468e-14,1.2455e-14,2.7204e-14


==> E_check_theorem_estimate.txt <==
8.1559e-14,1.457e-12,1.6452e-12,1.1468e-12,3.7609e-08,6.4255,4.6376e-13,5.7128e-14,4.5578e-06,0.065734,8.1189e-13,1.9396e-15,5.0544e-13,1.4155e-13,6.3309e-13,1.6505e-12,0.014735,5.2975e-12,1.3082e-08,0.35662,4.3126e-05,0.0045226,9.4207e-13,0.097072,3.012e-13,2.8977e-14,1.0222e-09,0.00029694,1.8174e-09,0.00071786,9.09e-12,0.00068852,5.9837,5.0413e-13,3.7446e-13,3.3587e-13,2.0641e-13,6.6914e-10,3.4638e-05,0.74604,0.11362,9.7748,4.9725e-09,1.4835e-10,0.0059036,28.202,9.958e-10,7.7167e-13,1.9002e-13,4.1531e-13,2.5008e-13,7.6908e-07,8.3158e-14,3.3346e-06,0.043418,2.3081e-07,8.8163e-14,5.9876e-13,9.5799e-05,0.00010666,2.9347e-13,0.008882,0.015024,4.4017e-13,8.6897e-12,0.059908,2.6076e-15,92.365,0.00016507,0.063696,7.1066e-13,14.055,1.6307e-12,1.648e-12,2.1579e-14,1.1989e-12,1.0918,36.91,2.5685e-12,4.5958e-05,1.3685e-12,0.040286,2.9232e-12,2.2113e-09,4.2206e-13,0.010402,4.7414e-07,1.511e-06,6.8417e-13,2.923e-11,8.0865e-13,6.7691e-09,6.2746,7.6258e-08,5.873e-13,1.6575e-09,1.9896e-07,0.013341,6.5802e-06,5.9702e-06,3.2786e-25,1.1614e-11,1.486e-11,4.8662e-12,9.337e-07,5.5863,1.4658e-15,5.2598e-33,2.3488e-05,0.12881,1.4667e-12,1.3956e-61,8.8332e-15,9.4893e-19,1.4417e-15,2.3954e-11,0.037589,3.7366e-10,6.5322e-07,0.85463,0.00040314,0.010659,2.1877e-13,0.24351,4.2263e-17,5.2176e-30,4.478e-08,0.001394,1.994e-07,0.0073068,1.1186e-09,0.0044729,5.7109,6.0505e-14,2.9363e-15,8.0712e-19,9.1153e-22,1.5071e-08,0.00026421,0.79999,0.26245,8.2988,3.9829e-07,5.1198e-09,0.010067,37.671,4.2497e-08,8.047e-14,2.5069e-20,4.6746e-16,3.3962e-20,1.3795e-05,6.0922e-24,5.3163e-05,0.054913,2.7035e-06,1.4105e-24,4.2659e-14,0.00056395,0.00037245,2.2157e-16,0.04706,0.043743,1.8546e-17,7.8164e-10,0.18222,5.9206e-57,70.456,0.0014587,0.092643,1.0478e-14,12.423,2.2504e-11,1.5101e-11,2.6688e-38,1.2226e-12,1.1114,29.658,3.2418e-11,0.00027129,3.789e-13,0.087826,2.7428e-10,6.9596e-08,5.6057e-17,0.021553,6.5687e-06,1.9733e-05,1.9214e-12,1.7493e-09,3.419e-13,2.9974e-07,7.8755,1.6833e-06,1.2619e-14,7.5151e-08,3.1461e-06,0.024395,5.649e-05,4.9793e-05


==> E_cubic.txt <==
2,0.041095,0.10931,0.071955,0.46186
4,0.010022,0.046934,0.04701,0.087832
6,0.0040571,0.019436,0.010709,0.03634
8,0.002087,0.0077425,0.0057726,0.01388
10,0.0012341,0.0061959,0.0053038,0.0081402
12,0.00079942,0.0034376,0.0026791,0.0060388
14,0.00055216,0.0022629,0.0014525,0.0044172
16,0.00039999,0.0015093,0.0014657,0.0040048
18,0.00030062,0.0012131,0.00088613,0.0020446
20,0.00023264,0.0010338,0.00072681,0.0023768
22,0.00018436,0.00080976,0.00060884,0.0019388
24,0.00014901,0.00062356,0.00049149,0.0012885
26,0.00012246,0.0005182,0.00043678,0.001134
28,0.00010208,0.00040486,0.00036144,0.00082001
30,8.6135e-05,0.00035318,0.00025828,0.00069027
32,7.3459e-05,0.00031171,0.00025067,0.00056406
34,6.3236e-05,0.00028172,0.00019181,0.00049371
36,5.4887e-05,0.00021993,0.00017581,0.00038681
38,4.7989e-05,0.00020972,0.00016109,0.00037371
40,4.2233e-05,0.00019526,0.00012791,0.00032615
42,3.7385e-05,0.00015128,0.00011707,0.00027647
44,3.3267e-05,0.0001385,0.00011016,0.00024831
46,2.9742e-05,0.00013543,9.8277e-05,0.00026438
48,2.6702e-05,0.00011113,8.6275e-05,0.00022224
50,2.4064e-05,0.0001058,7.4924e-05,0.00019234
52,2.176e-05,8.8857e-05,6.56e-05,0.00016917
54,1.9736e-05,8.0736e-05,6.5478e-05,0.00015069
56,1.7948e-05,7.5159e-05,5.5371e-05,0.00013632
58,1.636e-05,6.7829e-05,5.1472e-05,0.00012583
60,1.4943e-05,6.4194e-05,4.7939e-05,0.00011173


==> E_dimension_dependence_cubic.txt <==
1,0.31119,1.0073,0.38606,0.55594
2,0.16416,0.12787,0.1843,0.25736
3,0.087577,0.079214,0.060975,0.13979
4,0.035884,0.093633,0.037807,0.075019
5,0.088763,0.045296,0.034489,0.067556
6,0.018839,0.039113,0.038415,0.051779
7,0.019095,0.022415,0.039432,0.047112
8,0.019373,0.025513,0.029639,0.039842
9,0.012375,0.01921,0.041189,0.060531
10,0.0093952,0.019489,0.016469,0.03603
11,0.013349,0.013701,0.01074,0.020842
12,0.0037337,0.0094207,0.01777,0.019504
13,0.0064518,0.0072082,0.009787,0.0222
14,0.0073683,0.0082805,0.013884,0.041238
15,0.0049347,0.0052219,0.0081632,0.020466
16,0.0040062,0.0047749,0.012254,0.066641
17,0.017136,0.0042571,0.006794,0.027116
18,0.0038783,0.0059275,0.013254,0.013599
19,0.0043798,0.013019,0.011188,0.012517
20,0.0029958,0.003536,0.006636,0.03023
21,0.0032406,0.0040963,0.013121,0.032094
22,0.0029325,0.0048548,0.0055036,0.045985
23,0.0023101,0.0046411,0.02684,0.029807
24,0.0015625,0.003977,0.013448,0.021146
25,0.003355,0.0057044,0.0066175,0.039465
26,0.0011374,0.0029224,0.014033,0.021436
27,0.0024748,0.0032821,0.011751,0.033138
28,0.0011806,0.0019153,0.004063,0.0069116
29,0.0013235,0.001532,0.0019283,0.020738
30,0.00094447,0.0011868,0.0067472,0.0087594


==> E_dimension_exponential.txt <==
1,0.50405,0.38482,0.58649,0.58938
2,0.48125,0.7627,0.59714,1.2192
3,0.22239,0.32119,0.25203,0.64851
4,0.18943,0.25158,0.18005,0.64631
5,0.31302,0.18469,0.27974,0.55697
6,0.046809,0.081328,0.060841,0.080975
7,0.040509,0.04334,0.063639,0.056182
8,0.016022,0.058026,0.043306,0.033394
9,0.025799,0.015597,0.094564,0.035508
10,0.010432,0.0065036,0.0090565,0.018445
11,0.0058073,0.0043057,0.0049028,0.0076704
12,0.0020419,0.0053666,0.0017719,0.0060012
13,0.001448,0.001083,0.00275,0.0063426
14,0.0003667,0.0008424,0.0010513,0.0010663
15,0.0002563,0.00028916,0.00060212,0.001744
16,0.0001514,0.00066979,0.00031139,0.00021776
17,0.00019182,9.8122e-05,0.00014301,0.00028058
18,6.0498e-05,5.2674e-05,9.4127e-05,0.00042198
19,6.0834e-05,6.1242e-05,4.9193e-05,6.4153e-05
20,1.1646e-05,1.2877e-05,4.722e-05,5.8625e-05
21,9.8121e-06,1.4268e-05,1.4247e-05,2.3066e-05
22,2.5571e-06,5.3669e-06,1.3262e-05,9.8671e-06
23,1.0746e-06,2.9935e-06,3.5323e-06,7.7351e-06
24,7.8006e-07,1.4627e-06,7.9115e-06,7.1054e-06
25,1.3545e-06,2.3881e-06,1.9045e-06,6.822e-06
26,4.0597e-07,2.1256e-07,6.3811e-07,8.1364e-06
27,9.3215e-08,1.3067e-07,2.5631e-07,4.634e-07
28,3.9463e-08,5.7053e-08,1.3988e-07,3.77e-07
29,3.9934e-08,3.4953e-08,8.6652e-08,6.1776e-07
30,1.6143e-08,4.0776e-08,4.471e-08,1.9854e-07


==> E_exponential.txt <==
2,0.4803,0.86425,0.79553,2.4912
4,0.23535,0.69974,0.58685,1.1702
6,0.11532,0.41572,0.27152,0.70529
8,0.056506,0.2049,0.18208,0.30661
10,0.027688,0.14596,0.14902,0.19613
12,0.013567,0.065742,0.054661,0.1402
14,0.0066479,0.036861,0.024043,0.073769
16,0.0032575,0.016597,0.01864,0.055784
18,0.0015962,0.0083456,0.0091531,0.01231
20,0.00078212,0.0078879,0.00493,0.0099618
22,0.00038324,0.0029459,0.0024038,0.00653
24,0.00018779,0.0016856,0.0012163,0.0022622
26,9.2016e-05,0.00059347,0.00059442,0.0033547
28,4.5088e-05,0.00030147,0.00038507,0.00088261
30,2.2093e-05,0.00019354,0.00017804,0.00036196
32,1.0826e-05,0.00012247,0.00010252,0.00013791
34,5.3045e-06,7.1476e-05,4.2384e-05,7.7545e-05
36,2.5992e-06,3.1104e-05,2.6773e-05,4.7295e-05
38,1.2736e-06,1.4443e-05,7.4247e-06,1.6692e-05
40,6.2407e-07,6.2269e-06,6.4585e-06,9.4576e-06
42,3.058e-07,2.156e-06,2.8507e-06,5.1425e-06
44,1.4984e-07,1.749e-06,2.0068e-06,2.5878e-06
46,7.3421e-08,9.4534e-07,3.9424e-07,1.3936e-06
48,3.5976e-08,3.53e-07,5.602e-07,8.1625e-07
50,1.7628e-08,2.0012e-07,1.3773e-07,3.5025e-07
52,8.638e-09,8.2897e-08,4.6894e-08,2.1743e-07
54,4.2326e-09,4.5352e-08,5.8564e-08,6.0744e-08
56,2.074e-09,2.2082e-08,1.452e-08,3.9526e-08
58,1.0162e-09,1.1176e-08,1.114e-08,2.5246e-08
60,4.9796e-10,7.7195e-09,3.4587e-09,1.0783e-08


==> E_linear.txt <==
2,0.48525,0.86999,0.89222,2.0609
4,0.35956,0.76003,0.69487,1.0924
6,0.29636,0.63311,0.50791,1.7525
8,0.25649,0.51062,0.4404,1.5772
10,0.2283,0.50199,0.40571,1.3655
12,0.20693,0.45359,0.37661,1.4576
14,0.18994,0.41243,0.32203,0.93308
16,0.17599,0.41289,0.32051,0.84459
18,0.16422,0.36468,0.2911,0.79815
20,0.15409,0.32872,0.27387,0.78546
22,0.14523,0.33439,0.26981,0.7506
24,0.13739,0.30394,0.26116,0.61288
26,0.13035,0.29644,0.24295,0.71292
28,0.12399,0.27271,0.23978,0.58153
30,0.11818,0.27207,0.21805,0.52284
32,0.11284,0.25965,0.2209,0.51437
34,0.10789,0.24892,0.20171,0.61561
36,0.1033,0.2401,0.20326,0.46862
38,0.098994,0.23545,0.1931,0.47183
40,0.094949,0.22625,0.185,0.50012
42,0.09113,0.21277,0.17916,0.44098
44,0.08751,0.20684,0.17741,0.4239
46,0.084065,0.20817,0.16674,0.41571
48,0.080775,0.19192,0.16106,0.38657
50,0.077622,0.18986,0.15911,0.39038
52,0.074592,0.18217,0.15322,0.37092
54,0.071669,0.17646,0.15069,0.38713
56,0.068842,0.16933,0.14752,0.36203
58,0.066099,0.1622,0.14068,0.31762
60,0.063431,0.15976,0.13804,0.30787


==> E_oversampling_exponential.txt <==
8,0.057648,285.49,1.0041,0.4314,0.4689
12,0.013841,2.5058,0.19649,0.10697,0.093801
16,0.0033233,32.193,0.2788,0.046424,0.034075
20,0.00079792,0.37617,0.057763,0.018158,0.0069093
24,0.00019158,0.030517,0.0069688,0.002876,0.0017294
28,4.5999e-05,0.071015,0.0021863,0.000739,0.00046831
32,1.1044e-05,0.002592,0.00071463,0.00019254,0.00012575
36,2.6517e-06,0.0016588,0.00025454,4.7265e-05,4.1109e-05
40,6.3668e-07,0.00039739,0.00020814,1.2989e-05,9.9821e-06
44,1.5287e-07,0.00074978,3.4944e-05,2.7003e-06,2.025e-06
48,3.6703e-08,3.6204e-05,4.4276e-06,7.7918e-07,5.3026e-07
52,8.8125e-09,3.2308e-06,8.0068e-07,1.3882e-07,1.3298e-07
56,2.1159e-09,1.9246e-05,2.4988e-07,3.8992e-08,2.9284e-08
60,5.0802e-10,2.1192e-06,5.6356e-08,1.3975e-08,1.3027e-08
64,1.2198e-10,2.6854e-06,2.4268e-08,2.6133e-09,2.4882e-09
68,2.9286e-11,8.1359e-09,9.0124e-09,6.121e-10,5.5203e-10
72,7.0317e-12,7.3562e-08,1.1589e-09,1.9663e-10,2.0202e-10
76,1.6883e-12,3.1003e-09,2.3288e-10,4.601e-11,3.027e-11
80,4.0537e-13,1.9015e-07,1.0926e-10,9.058e-12,1.1722e-11
84,9.7356e-14,2.494e-09,1.9809e-11,2.9079e-12,1.8226e-12
88,2.3482e-14,5.846e-10,4.5677e-12,7.7488e-13,3.8362e-13
92,6.0732e-15,1.5083e-09,1.2227e-12,1.073e-13,1.1218e-13
96,2.9868e-15,1.1558e-12,3.3593e-13,3.2554e-14,2.7912e-14
100,2.3086e-15,7.8974e-12,2.6717e-13,9.1906e-15,8.9592e-15


==> E_oversampling_linear.txt <==
8,0.25649,52.185,1.8491,1.5146,0.77929
12,0.20693,2553.7,3.4617,0.934,0.66174
16,0.17599,160.42,5.073,0.78945,0.63076
20,0.15409,262.25,10.483,0.71429,0.50574
24,0.13739,570.15,10.1,0.72052,0.44145
28,0.12399,122.87,6.9292,0.79097,0.4159
32,0.11284,48.123,10.518,0.52237,0.36646
36,0.1033,395.24,12.388,0.54641,0.35496
40,0.094949,52.433,9.7584,0.49359,0.32673
44,0.08751,281.84,16.231,0.40635,0.30519
48,0.080775,1480.7,12.264,0.39259,0.27904
52,0.074592,210.59,8.468,0.38289,0.25874
56,0.068842,430.56,10.699,0.36703,0.24624
60,0.063431,2687.8,6.4591,0.31591,0.22936
64,0.05828,4182.3,6.6929,0.2889,0.20632
68,0.053319,5702.9,4.3533,0.25638,0.194
72,0.04848,724.66,4.5988,0.24916,0.18154
76,0.043695,216.27,3.9262,0.22086,0.16407
80,0.038884,57.349,8.9652,0.19379,0.14932
84,0.033946,74475,7.9858,0.17389,0.13322
88,0.028726,12.717,1.1666,0.14665,0.11366
92,0.022942,19.48,0.99378,0.11389,0.091523
96,0.015883,218.06,0.80809,0.079621,0.066954
100,2.156e-15,1.2065e-11,9.3787e-13,1.9524e-13,1.259e-14


==> E_quadratical.txt <==
2,0.13533,0.32658,0.28152,0.98269
4,0.05744,0.21076,0.18493,0.32128
6,0.033289,0.12055,0.073612,0.21021
8,0.022311,0.065243,0.052873,0.14178
10,0.016265,0.060392,0.049947,0.092108
12,0.012525,0.0429,0.034679,0.07456
14,0.010024,0.032513,0.021552,0.065705
16,0.0082541,0.026673,0.023204,0.060889
18,0.0069475,0.0231,0.016741,0.041888
20,0.00595,0.01948,0.014742,0.045118
22,0.005168,0.018062,0.013455,0.042555
24,0.0045411,0.015091,0.01259,0.031315
26,0.0040292,0.013817,0.010788,0.028316
28,0.0036045,0.011478,0.010433,0.024374
30,0.0032474,0.010928,0.008086,0.02131
32,0.0029435,0.0098899,0.0083749,0.018571
34,0.0026821,0.0092351,0.00662,0.018702
36,0.0024551,0.0081185,0.0065247,0.014349
38,0.0022565,0.0077724,0.0059011,0.014501
40,0.0020812,0.0073703,0.0053065,0.013569
42,0.0019255,0.0063715,0.0050531,0.01157
44,0.0017862,0.0059534,0.0047224,0.011007
46,0.001661,0.0059607,0.0044313,0.011569
48,0.0015478,0.005154,0.0040217,0.010312
50,0.0014448,0.005039,0.0037506,0.0095957
52,0.0013508,0.0045205,0.0034388,0.0088006
54,0.0012644,0.0042501,0.0035537,0.0086219
56,0.0011849,0.004033,0.0031496,0.0077305
58,0.0011112,0.0037329,0.0029671,0.0070544
60,0.0010427,0.0036182,0.0029016,0.0065882


==> E_stabilization_no_oversample.txt <==
2,0.01,0.15452,0.22912,0.091386
3,0.001,0.054625,0.14483,0.010513
4,0.0001,0.044641,0.018722,0.01221
5,1e-05,0.00046686,0.018733,0.00085457
6,1e-06,9.4098e-05,0.0020937,0.0047689
7,1e-07,3.9324e-06,1.1024e-05,4.0998e-05
8,1e-08,9.0251e-07,4.4766e-07,8.957e-07
9,1e-09,2.1864e-07,3.1964e-07,2.1736e-07
10,1e-10,1.1792e-07,1.8125e-08,7.7836e-07
11,1e-11,6.8355e-10,8.6363e-05,2.7048e-09
12,1e-12,1.1163e-10,3.4172e-10,6.6598e-10
13,1.0002e-13,1.5723e-10,4.7841e-11,4.5065e-11
14,1.0172e-14,1.5684e-12,9.3294e-13,3.9051e-12
15,2.1197e-15,1.7287e-11,1.121e-12,4.4004e-13
16,1.8552e-15,8.5964e-13,5.8121e-12,1.2244e-13
17,1.189e-15,6.8891e-12,3.6254e-12,2.2171e-13
18,1.1179e-15,1.1482e-13,1.144e-13,2.2395e-13
19,1.1283e-15,1.3282e-12,1.2459e-12,1.3502e-13
20,1.125e-15,3.866e-13,3.4269e-13,4.5084e-13
21,1.1244e-15,1.6489e-13,9.0509e-14,4.3496e-13
22,1.1333e-15,9.7865e-14,2.0294e-13,1.5387e-13
23,1.1399e-15,2.5733e-13,1.455e-12,3.2366e-14
24,1.1195e-15,9.18e-14,9.0269e-12,3.274e-14
25,1.1188e-15,3.474e-12,9.2432e-13,5.0274e-14
26,1.117e-15,2.3287e-13,9.5879e-13,1.3242e-13
27,1.1186e-15,1.8867e-12,1.2558e-13,1.4768e-13
28,1.1239e-15,1.6058e-13,3.6685e-13,1.3915e-13
29,1.1238e-15,1.0653e-13,4.1297e-13,6.6837e-13
30,1.129e-15,8.9668e-13,3.8431e-12,1.1059e-13
31,1.1261e-15,5.1369e-13,7.9688e-14,4.4517e-13
32,1.1307e-15,3.4439e-12,2.1418e-12,3.031e-14
33,1.1312e-15,1.3428e-10,1.5247e-12,3.1692e-14
34,1.1485e-15,4.848e-13,5.3782e-13,2.0904e-14
35,1.148e-15,1.7072e-13,8.6341e-13,1.0944e-13
36,1.1637e-15,7.1567e-12,9.0862e-13,3.7931e-14
37,1.1787e-15,3.7042e-13,3.7417e-13,4.7721e-14
38,1.1941e-15,1.1063e-12,1.0299e-13,2.3348e-14
39,1.1938e-15,2.0718e-13,3.4715e-13,1.0089e-13
40,1.2056e-15,9.616e-14,1.0474e-12,9.3773e-14
41,1.2065e-15,8.2291e-13,8.6673e-13,2.515e-14
42,1.2226e-15,8.5691e-12,1.0206e-13,4.5937e-14
43,1.2365e-15,2.9512e-13,1.2259e-13,2.6408e-14
44,1.235e-15,3.0949e-13,1.3787e-12,4.0996e-14
45,1.2388e-15,2.5303e-12,5.6082e-13,1.3789e-14
46,1.2465e-15,1.0394e-12,4.7754e-13,1.9429e-14
47,1.2477e-15,9.9959e-13,1.2238e-12,3.0792e-14
48,1.245e-15,1.477e-12,8.7219e-13,1.911e-14
49,1.2553e-15,1.6749e-11,2.855e-13,2.0539e-14
50,1.2579e-15,4.1837e-11,1.4491e-13,2.085e-14
51,1.2602e-15,3.4458e-13,6.1701e-13,4.0381e-14
52,1.2629e-15,1.7199e-10,8.9074e-13,4.5922e-14
53,1.2808e-15,1.1234e-12,4.0805e-12,1.9023e-14
54,1.2929e-15,1.824e-13,1.2352e-13,1.2567e-14
55,1.2988e-15,3.4399e-13,8.9165e-13,3.7905e-14
56,1.3023e-15,3.6968e-12,7.9419e-13,1.9946e-14
57,1.3029e-15,1.4321e-13,6.1647e-13,2.4132e-14
58,1.3053e-15,9.2716e-13,1.3199e-13,1.5819e-14
59,1.3051e-15,1.8054e-13,1.3519e-12,2.6677e-14
60,1.306e-15,3.3001e-13,1.021e-11,2.1086e-14
61,1.3065e-15,1.5547e-13,1.3652e-12,4.6651e-14
62,1.3112e-15,9.7392e-14,1.7152e-13,1.6436e-14
63,1.3098e-15,1.0668e-11,1.1594e-12,3.0121e-14
64,1.3099e-15,6.9801e-13,2.5654e-12,3.3062e-14
65,1.3097e-15,1.4091e-11,7.1582e-13,5.675e-14
66,1.3094e-15,2.1204e-13,6.1375e-13,2.2476e-14
67,1.3098e-15,4.1574e-13,3.116e-12,1.7953e-14
68,1.3111e-15,1.8728e-12,7.9378e-12,2.1406e-14
69,1.3219e-15,4.6282e-13,2.3539e-12,2.0158e-14
70,1.3257e-15,5.4559e-12,3.7313e-12,2.8234e-14


==> E_stabilization_oversample.txt <==
2,0.01,0.058341,0.050911,0.044614
3,0.001,0.016934,0.009774,0.002521
4,0.0001,0.0010943,0.0016616,0.0011745
5,1e-05,5.1519e-05,5.4041e-05,0.00037064
6,1e-06,1.028e-05,1.8232e-05,3.7689e-05
7,1e-07,1.6766e-06,1.5248e-06,7.9217e-07
8,1e-08,2.7853e-07,2.5269e-07,2.2736e-06
9,1e-09,3.9782e-08,5.625e-08,7.888e-09
10,1e-10,9.7297e-09,3.2461e-09,2.7484e-09
11,1e-11,2.5051e-10,4.643e-10,4.1923e-10
12,1e-12,2.9806e-11,5.5298e-11,3.3836e-11
13,1.0002e-13,5.1012e-12,1.6424e-12,1.9232e-12
14,1.0192e-14,1.6292e-13,1.5257e-12,8.6057e-13
15,2.2085e-15,1.5917e-13,5.0688e-14,9.9094e-14
16,1.7779e-15,3.1236e-14,6.7765e-14,7.3626e-14
17,7.9364e-16,3.4418e-14,5.8367e-14,4.2582e-14
18,7.4301e-16,1.8143e-14,3.5764e-14,4.2344e-14
19,7.8281e-16,1.4436e-14,2.1206e-14,7.3478e-14
20,7.792e-16,1.8336e-14,2.8956e-14,2.0863e-14
21,7.8513e-16,1.5351e-14,2.2878e-14,1.924e-14
22,7.7942e-16,1.3704e-14,1.8235e-14,2.3343e-14
23,7.8698e-16,1.2739e-14,2.3709e-14,2.5561e-14
24,8.0655e-16,2.3221e-14,2.6271e-14,1.9981e-14
25,8.0679e-16,2.0988e-14,1.8706e-14,2.1282e-14
26,8.1098e-16,1.9753e-14,1.7107e-14,2.3621e-14
27,8.1332e-16,8.7262e-15,2.7252e-14,2.6881e-14
28,8.1901e-16,4.0882e-14,2.2026e-14,3.4698e-14
29,8.2178e-16,2.1865e-14,3.4341e-14,1.562e-14
30,8.2366e-16,1.3464e-14,3.0882e-14,1.3461e-14
31,8.2727e-16,1.3058e-14,2.1131e-14,2.7567e-14
32,8.485e-16,2.1645e-14,2.1001e-14,2.083e-14
33,8.5113e-16,2.2062e-14,2.9959e-14,3.4319e-14
34,8.5038e-16,1.6282e-14,6.7122e-14,2.3072e-14
35,8.5762e-16,1.3216e-14,2.0049e-14,1.9404e-14
36,8.608e-16,1.5771e-14,3.6406e-14,1.5471e-14
37,8.6154e-16,2.4114e-14,4.9383e-14,2.4252e-14
38,8.6172e-16,1.4712e-14,2.0653e-14,1.5437e-14
39,8.6531e-16,1.5336e-14,4.3545e-14,3.8767e-14
40,8.6629e-16,2.6546e-14,4.4354e-14,3.8479e-14
41,8.6957e-16,1.6405e-14,2.7413e-14,6.4075e-14
42,8.7439e-16,1.8128e-14,4.2436e-14,3.318e-14
43,8.7446e-16,2.5768e-14,2.3081e-14,2.664e-14
44,8.7709e-16,2.2698e-14,6.8329e-14,2.7133e-14
45,8.8648e-16,2.9376e-14,4.1536e-14,3.9378e-14
46,8.88e-16,2.3503e-14,3.8667e-14,5.0104e-14
47,8.9374e-16,1.635e-14,4.3795e-14,1.5459e-14
48,8.9535e-16,2.1696e-14,4.6913e-14,4.1103e-14
49,9.0034e-16,1.1909e-14,9.5659e-14,2.1485e-14
50,9.0201e-16,3.149e-14,4.7808e-14,2.7521e-14
51,9.0621e-16,1.4002e-14,1.0109e-13,1.3945e-14
52,9.0877e-16,4.1009e-14,4.3369e-14,2.0636e-14
53,9.1303e-16,5.416e-14,4.0092e-14,2.2273e-14
54,9.1322e-16,3.6064e-14,6.5076e-14,2.1291e-14
55,9.1401e-16,3.1438e-14,4.5993e-14,5.971e-14
56,9.1751e-16,4.3175e-14,1.5528e-13,3.6988e-14
57,9.2417e-16,1.7451e-14,9.3943e-14,1.5438e-14
58,9.2514e-16,2.5936e-14,5.2509e-14,2.7e-14
59,9.2712e-16,4.8643e-14,1.3565e-13,2.2664e-14
60,9.3694e-16,3.8664e-14,1.4279e-13,2.0256e-14
61,9.3833e-16,2.2694e-14,3.1265e-14,3.8709e-14
62,9.4072e-16,5.4579e-14,1.0253e-13,4.3309e-14
63,9.431e-16,2.3708e-14,5.2387e-14,2.4316e-14
64,9.4335e-16,6.4597e-14,1.0868e-13,1.7205e-14
65,9.4494e-16,1.9803e-13,1.2648e-13,5.7121e-14
66,9.4491e-16,3.6706e-14,5.8719e-14,2.6799e-14
67,9.4736e-16,2.9641e-14,1.4548e-13,2.0369e-14
68,9.4912e-16,2.5888e-14,1.9457e-13,3.1794e-14
69,9.4681e-16,4.63e-14,1.7271e-13,3.1509e-14
70,9.5517e-16,3.3055e-14,2.5328e-13,2.3969e-14


==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> time_comparison_variable_rank_3D.txt <==
2,0.0075475,0.0048405,0.0074405
4,0.0072625,0.0052395,0.0089665
6,0.010473,0.015363,0.014453
8,0.016783,0.010702,0.010353
10,0.012562,0.0094955,0.013914
12,0.013007,0.0084585,0.0142
14,0.021463,0.019452,0.02842
16,0.017766,0.010331,0.016843
18,0.019451,0.014295,0.021093
20,0.01843,0.01284,0.020853
22,0.022434,0.014454,0.032719
24,0.021947,0.013702,0.024081
26,0.021431,0.014185,0.026051
28,0.027025,0.018741,0.031493
30,0.028574,0.01602,0.030978
32,0.031053,0.017486,0.032585
34,0.028215,0.019385,0.035395
36,0.031906,0.01953,0.035005
38,0.029997,0.020747,0.03968
40,0.037952,0.040886,0.056784
42,0.042199,0.028136,0.055699
44,0.047886,0.023011,0.05511
46,0.045522,0.043516,0.062603
48,0.054636,0.038157,0.055402
50,0.05352,0.04096,0.063554
52,0.057067,0.032351,0.063971
54,0.053455,0.039291,0.066992
56,0.056781,0.041188,0.066295
58,0.060427,0.047927,0.083976
60,0.052064,0.053776,0.078125


==> time_comparison_variable_rank_4D.txt <==
2,0.3019,0.18228,0.31353
4,0.308,0.19137,0.33358
6,0.43715,0.29434,0.4604
8,0.42727,0.2601,0.46745
10,0.55761,0.33836,0.62962
12,0.57577,0.32595,0.68937
14,0.73023,0.42304,0.81243
16,0.71951,0.40645,0.85878
18,0.89066,0.49997,1.0017
20,0.88005,0.53382,1.1044
22,1.0035,0.63773,1.2042
24,1.0404,0.564,1.117
26,1.053,0.674,1.2866
28,1.0442,0.67485,1.3736
30,1.1865,0.80165,1.5186
32,1.2059,0.8119,1.555
34,1.3573,0.94317,1.8144
36,1.383,0.99219,1.9183
38,1.5375,1.1079,2.0818
40,1.5612,1.1698,2.1499


==> time_comparison_variable_size_3D.txt <==
70,0.015892,0.022231,0.019729
76,0.033245,0.028329,0.041756
82,0.021153,0.018799,0.030334
88,0.027035,0.019912,0.032124
94,0.02975,0.021669,0.038254
100,0.031769,0.022171,0.037956
106,0.036387,0.026368,0.043048
112,0.043107,0.026549,0.049011
118,0.044243,0.032552,0.052593
124,0.04927,0.033797,0.058195
130,0.055813,0.037536,0.064699
136,0.060419,0.042642,0.071272
142,0.067381,0.041462,0.077171
148,0.069489,0.044103,0.080678
154,0.079782,0.050471,0.090159
160,0.087427,0.057299,0.09891
166,0.10064,0.073045,0.12221
172,0.1114,0.062506,0.12698
178,0.12217,0.085317,0.14533
184,0.12499,0.09265,0.14552
190,0.22486,0.094693,0.2345
196,0.15114,0.098401,0.18776
202,0.1707,0.11441,0.19219
208,0.167,0.11838,0.18998
214,0.186,0.12439,0.20978
220,0.20203,0.14123,0.22494
226,0.21741,0.15444,0.25365
232,0.23329,0.15233,0.25669
238,0.24269,0.16785,0.27362
244,0.26267,0.1748,0.2913


==> time_comparison_variable_size_4D.txt <==
52,0.66247,0.57004,1.053
54,0.71748,0.6156,1.1482
56,0.80353,0.65586,1.2393
58,0.88881,0.72533,1.3646
60,0.98858,0.76032,1.4654
62,1.0687,0.83632,1.5941
64,1.151,0.87561,1.6879
66,1.2954,1.0018,1.8503
68,1.4232,1.0843,1.9797
70,1.562,1.1649,2.1628
72,1.7133,1.236,2.3102
74,1.8977,1.3377,2.4766
76,1.9893,1.4427,2.6522
78,2.1627,1.5338,2.8399
80,2.3082,1.6308,2.9848
82,2.5327,1.7729,3.2258
84,2.7204,1.8762,3.4702
86,2.9024,2.0068,3.7543
88,3.0925,2.0953,3.889
90,3.3887,2.2883,4.2587
92,3.5789,2.3922,4.4268
94,3.6954,2.4895,4.7077
96,4.0776,2.5264,4.7843
98,4.2568,2.9249,5.2426
100,4.3552,2.9553,5.4415
102,4.7235,3.0933,5.8525
104,5.004,3.253,6.2061
106,5.5388,3.5633,6.7446
108,5.6868,3.6588,6.9573
110,6.0081,3.8878,7.3749

